Aura-3D: A Three-dimensional Atmospheric Retrieval Framework for Exoplanet Transmission Spectra

Atmospheric retrievals of exoplanet transmission spectra allow constraints on the composition and structure of the day-night terminator region. Such retrievals in the past have typically assumed one-dimensional temperature structures which were adequate to explain extant observations. However, the increasing data quality expected from exoplanet spectroscopy with JWST motivates considerations of multidimensional atmospheric retrievals. We present AURA-3D, a three-dimensional atmospheric retrieval framework for exoplanet transmission spectra. AURA-3D includes a forward model that enables rapid computation of transmission spectra in 3D geometry for a given atmospheric structure and can, therefore, be used for atmospheric retrievals as well as for computing spectra from General Circulation Models (GCMs). In order to efficiently explore the space of possible 3D temperature structures in retrievals, we develop a parametric 3D pressure-temperature profile which can accurately represent azimuthally-averaged temperature structures of a range of hot Jupiter GCMs. We apply our retrieval framework to simulated JWST observations of hot Jupiter transmission spectra, obtaining accurate estimates of the day-night temperature variation across the terminator as well as the abundances of chemical species. We demonstrate an example of a model hot Jupiter transmission spectrum for which a traditional 1D retrieval of JWST-quality data returns biased abundance estimates, whereas a retrieval including a day-night temperature gradient can accurately retrieve the true abundances. Our forward model also has the capability to include inhomogeneous chemistry as well as variable clouds/hazes. This new retrieval framework opens the field to detailed multidimensional atmospheric characterisation using transmission spectra of exoplanets in the JWST era.

==> response.txt <==
Reviewer:
"Very impressive work! It is extremely timely, we had a strong need for better atmospheric retrieval frameworks (accounting for complex models in an efficient way with lower computational demand) that can accurately account for thermal inhomogeneities in transmission spectra ready in time for high-quality JWST data. Just a few minor comments and questions are put forth in the report, and will recommend for publication with the revisions. Congratulations!"

RESPONSE: We thank the reviewer for their very helpful comments. We have addressed each comment in detail below. Changes made to the manuscript are indicated in bold.

Comments to authors of Aura-3D:

COMMENT #1: "Section 3.1: Suggestion to reconfigure model validation section and Figure 4: It is obvious why interpolating between three models vs two is better. Could you instead explain in this section how your new parameterization fit to the GCM profiles compares to forward model spectra generated using different models? (comparing Fortney et al. 2010 3D vs some previously established 1D generated transmission spectrum vs yours, how different are they?). Quantifying how the difference is or is not significant therefore could provide as additional validation test for your parameterization model."

RESPONSE: We agree that it is worthwhile to include an additional validation test comparing transmission spectra generated with a number of different prescriptions. However, atmospheric spectra generated using different models can differ for a number of reasons, including the opacities used in the model. In order to reproduce the Fortney et al 2010 spectra, we would need the exact opacity data used in that study, which we do not have (and will differ to our opacity data which come from later studies). A more reliable and tractable comparison is to generate spectra with several different prescriptions for the temperature profile - e.g. 3D from a GCM vs. traditional 1D profile vs. our 3D parametric profile, while keeping the opacities fixed. We have therefore taken this approach to add an extra validation test.

We have included a new paragraph in Section 3.1 (lines 628-648) detailing a comparison between spectra generated using a full 3D temperature structure from a GCM (Deitrick et al. 2020) and spectra generated using our parameterisation, comparing its performance against a 1D model. We find that the spectrum generated using our new parameterisation results in a closer match to the spectrum with a full 3D temperature structure than the spectrum using a 1D temperature profile, as described in the text.

COMMENT #2: "Additionally, you mention finding a similar overall trend as Caldas et al. 2019 for Figure 4, is it possible to overlay their spectra or maybe give a quantifiable value such as a residual/relative error spectrum in ppm? Or perhaps include actual observational data similar to Fortney et al. 2010 Figure 7 but for HD 209458b?"

RESPONSE: We have now expanded Figure 4 to include residuals between uniform spectra and the spectra with a range of temperature contrasts.

COMMENT #3: "Section 3.2: Could you make a figure summarizing the Table 1 instead? Visualizing the mean difference relative to 1D transit depth as a function of temperature contrast and Tt would help understand the problem/distribution of the deviations better. It would also be helpful to see representative error bar/precision of JWST instruments over-plotted in the same frame."

RESPONSE: We have replaced Table 1 with a new figure (Figure 7) showing the mean difference relative to 1D transit depth. We have included an approximate precision that we would expect for JWST observations of hot Jupiters.

COMMENT #4: "Section 3.3: Why not include MIRI simulation? Is it because of the small Tc chosen (relative to the Tt?) It would be a nice test to see the influence in MIRI as you pointed to that in lines 683-684 of section 3.2."

RESPONSE: We have extended our spectra in this section to include the range of MIRI LRS observations. This can be seen in the revised Figure 9 (labelled Figure 8 in the original submission).

COMMENT #5: "Figure 8: This is great, but also forward model differences for HAT-P-1b would be nice to see before the retrieval best fit in figure 9. Merely a suggestion, I leave it up to your discretion."

RESPONSE: The forward model differences for HAT-P-1b are very similar to those for HD 209458b as the planets have similar bulk parameters. However, we choose HAT-P-1b as a test case for synthetic observations since it is more representative of most hot Jupiters that can be observed with JWST. We have clarified this statement in the text (Lines 816-820).

COMMENT #6: "Lines 884-891: could you quantify these inaccuracies with a BIC?"

RESPONSE: We have now quantified the inaccuracies in the retrieved parameters by stating the number of standard deviations between the true (input) values and the retrieved posterior distributions (Lines 928-934). We feel that this is more appropriate than a BIC since the inaccuracies being described here relate to the retrieved parameters themselves, rather than in the goodness of fit of the model.

COMMENT #7: "Section 3.5: Have you run a test with your retrieval pipeline on a transmission spectrum with very small/negligible temperature contrast to ensure that your T-P profile parameterization within the retrieval framework is not inducing any intrinsic biases/additional stochasticity in the retrieved atmospheric properties? You mention a related comment for cooler planets with small thermal inhomogeneities in lines 1026-1029, could you show this test as an extra validation of your retrieval pipeline?"

RESPONSE: We have run a test retrieval on a spectrum with no temperature contrast, which is described in Section 3.4 (Lines 869-881). We find that the retrieved P-T profiles overlap considerably, and the retrieved abundances remain accurate, indicating that no additional bias has been introduced. The results are shown in a new figure (Figure 13).

COMMENT #8: "Is it also possible to comment on what combination of Tt and Tc specifically your retrieval pipeline is sensitive enough to differentiate between 1d vs 3d averaged spectra with respect to JWST instrument/error bars (Something like Table 1, except with retrieval precision)? This could also be complementary to the suggestions made in line 1080-1085 if we are able to answer the question of whether we need to follow up with full phase curve observations for planets that may have a temperature contrast on the lower side of 500K or closer to 400K if its near the precision limits of the retrieval framework."

RESPONSE: For our test case of HAT-P-1b we found an average error close to 50ppm. In the new Figure 7 (using data previously found in Table 1) we have indicated this with a red dashed line. We expect for observations of a typical hot Jupiter that we should be able to distinguish between 1D vs 3D spectra with deviations lying above this line.

Data Editor's review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

    "Is Aura-3D publicly available? If so, can the authors add some information in the revised manuscript on how to download it and the location of any supporting documentation?"

RESPONSE: AURA-3D is not publicly available. 

